EE-Motion: An EEG-based Web Architecture for Live Affective Music Recommendation

Music listening is intrinsically tied to emotion, which drifts continuously within a single session. Although modern browsers interface with wearable brain-computer interfaces, recommendation systems remain structured around discrete logs and lack the infrastructure to integrate continuous physiological signals. Furthermore, existing affect-aware models rely on static user profiles and offline training, failing to serve anonymous newcomers without model retraining. We present a web platform that resolves both challenges. Pairing with a consumer electroencephalogram (EEG) headband over Web Bluetooth, the system captures live EEG, mapping frontal alpha asymmetry and arousal index to normalized valence-arousal proxy coordinates on Russell's circumplex plane. Driven by these coordinates, an affective adapter unifies structurally diverse recommendation backbones under a shared live scoring mechanism. By parameterizing anonymous visitors through a few favorite tracks, the module recommends tracks conditioned on live proxy coordinates. This demonstrates that real-time EEG-derived control signals can steer recommendations without persistent user tables or model retraining.

==> data/trace.csv <==
model,component,label,y,n,start,e1,e2,e3,send,proc,recv,rtt,send_sd,proc_sd,recv_sd,rtt_sd,w1lo,w1hi,w2lo,w2hi,w3lo,w3hi
ACELive,bci,BCI-Processor,6,1445,0,1.5,21.8,22.94,1.5,20.3,1.2,22.94,0.599106,3.05159,0.446537,3.4,0.9,2.1,18.5,24.6,22.1,23.0
ACELive,recommender,Recommender,5,101,22.94,27.51645,84.18115,85.87264,4.57645,56.6647,1.69149,62.9326,2.22689,4.6655,1.16043,6.10496,24.948,29.4018,79.1741,88.5051,84.3707,86.6915
ACELive,catalog,Catalog,4,101,86.8519,88.16691,89.41082,90.30834,1.31501,1.24391,0.897524,3.45644,0.352564,0.0982791,0.202105,0.376947,87.4727,88.1779,88.9709,89.1675,89.7646,90.1688
SASRecLive,bci,BCI-Processor,2,1445,0,1.6,21.4,22.25,1.6,19.8,0.9,22.25,0.599106,3.05159,0.446537,3.5,0.9,2.1,18.5,24.6,22.1,23.0
SASRecLive,recommender,Recommender,1,101,22.25,27.01112,73.85082,75.33811,4.76112,46.8397,1.48729,53.0881,2.73481,4.6052,1.17494,6.44129,24.6248,30.0944,69.5941,78.8045,74.5116,76.8615
SASRecLive,catalog,Catalog,0,101,76.451,77.96665,79.27919,79.97774,1.51565,1.31254,0.69855,3.52674,0.615373,0.127798,0.48967,0.373337,77.6997,78.9304,79.4998,79.7554,79.8365,80.8158

==> data/trace_cycle.csv <==
model,label,y,rtt,rtt_sd
ACELive,ACELive cycle,7,90.3083,7.0
SASRecLive,SASRecLive cycle,3,79.9777,7.4
